Reconciling Semiclassical and Bohmian Mechanics: III. Scattering states for continuous potentials

In a previous paper [J. Chem. Phys. 121 4501 (2004)] a unique bipolar decomposition, Psi = Psi1 + Psi2 was presented for stationary bound states Psi of the one-dimensional Schroedinger equation, such that the components Psi1 and Psi2 approach their semiclassical WKB analogs in the large action limit. The corresponding bipolar quantum trajectories, as defined in the usual Bohmian mechanical formulation, are classical-like and well-behaved, even when Psi has many nodes, or is wildly oscillatory. A modification for discontinuous potential stationary stattering states was presented in a second paper [J. Chem. Phys. 124 034115 (2006)], whose generalization for continuous potentials is given here. The result is an exact quantum scattering methodology using classical trajectories. For additional convenience in handling the tunneling case, a constant velocity trajectory version is also developed.

==> abstract.txt <==
In a previous paper [J. Chem. Phys. 121 4501 (2004)]
a unique bipolar decomposition, Psi = Psi1 + Psi2 was
presented for stationary bound states Psi of
the one-dimensional Schroedinger equation, such that the components
Psi1 and Psi2 approach their semiclassical WKB analogs in
the large action limit. The corresponding bipolar 
quantum trajectories, as defined in the usual Bohmian mechanical
formulation, are classical-like and well-behaved, 
even when Psi has many nodes, or is wildly oscillatory. 
A modification for discontinuous potential stationary 
stattering states was presented in a second paper 
[J. Chem. Phys. 124 034115 (2006)], whose generalization for
continuous potentials is given here. The result is an
exact quantum scattering methodology using classical 
trajectories. For additional convenience in handling the tunneling
case, a constant velocity trajectory version is also developed. 


